A priori error estimates for finite element discretization of semilinear elliptic equations with non-Lipschitz nonlinearities

In this paper we develop numerical analysis for finite element discretization of semilinear elliptic equations with potentially non-Lipschitz nonlinearites. The nonlinearity is essecially assumed to be continuous and monotonically decreasing including the case of non-Lipschitz or even non-H\"older continuous nonlinearities. For a direct discretization (without any regularization) with linear finite elements we derive error estimates with respect to various norms and illustrate these results with a numerical example.

==> NumEx/c.csv <==
nn;nc;h;el2;el8
25;16;2.5000000000000000e-01;2.0616111621832961e-01;3.9993859226486661e-01
81;64;1.2500000000000000e-01;5.2881526599482594e-02;1.6205631145845911e-01
289;256;6.2500000000000000e-02;1.3616743392342775e-02;5.4807996223823235e-02
1089;1024;3.1250000000000000e-02;3.4509532132925738e-03;1.9899511466016200e-02
4225;4096;1.5625000000000000e-02;8.6873702809649048e-04;7.9671916069009464e-03
16641;16384;7.8125000000000000e-03;2.1772197242067465e-04;3.1770205092717272e-03
66049;65536;3.9062500000000000e-03;5.4119764802440394e-05;1.2541743625831530e-03
263169;262144;1.9531250000000000e-03;1.3077295708595777e-05;4.8913739770440343e-04

